False Negative Awareness in Indicator-based Caching Systems

Distributed caching systems such as content distribution networks often advertise their content via lightweight approximate indicators (e.g., Bloom filters) to efficiently inform clients where each datum is likely cached. While false-positive indications are necessary and well understood, most existing works assume no false-negative indications. Our work illustrates practical scenarios where false-negatives are unavoidable and ignoring them significantly impacts system performance. Specifically, we focus on false-negatives induced by indicator staleness, which arises whenever the system advertises the indicator only periodically, rather than immediately reporting every change in the cache. Such scenarios naturally occur, e.g., in bandwidth-constraint environments or when latency impedes each client's ability to obtain an updated indicator. Our work introduces novel false-negative aware access policies that continuously estimate the false-negative ratio and sometimes access caches despite negative indications. We present optimal policies for homogeneous settings and provide approximation guarantees for our algorithms in heterogeneous environments. We further perform an extensive simulation study with multiple real system traces. We show that our false-negative aware algorithms incur a significantly lower access cost than existing approaches or match the cost of these approaches while requiring an order of magnitude fewer resources (e.g., caching capacity or bandwidth).

==> three_caches.dat <==
input 		 FNO50 		 FNA50 		 FNO100 	 FNA100 	 FNO500 	 FNA500
wiki		 2.1536 	 1.6061 	 2.2975 	 1.3606 	 2.4547 	 1.1305 	 
gradle		 2.8981 	 2.3492 	 3.3669 	 2.1470 	 3.8952 	 1.3786 	 
scarab		 2.7202 	 2.0816 	 2.9899 	 1.6959 	 3.2663 	 1.1641 	 
F2			 2.5445 	 2.0636 	 2.7732 	 1.6695 	 2.9947 	 1.1215 	 

